Single-jet inclusive rates with exact color at $\mathcal{O}(\alpha_s^4)$

Next-to-next-to-leading order QCD predictions for single-, double- and even triple-differential distributions of jet events in proton-proton collisions have recently been obtained using the NNLOjet framework based on antenna subtraction. These results are an important input for Parton Distribution Function fits to hadron-collider data. While these calculations include all of the partonic channels occurring at this order of the perturbative expansion, they are based on the leading-color approximation in the case of channels involving quarks and are only exact in color in the pure-gluon channel. In the present publication, we verify that the sub-leading color effects in the single-jet inclusive double-differential cross sections are indeed negligible as far as phenomenological applications are concerned. This is the first independent and complete calculation for this observable. We also take the opportunity to discuss the necessary modifications of the sector-improved residue subtraction scheme that made this work possible.

==> ancillary/single-jet-inclusive-pTxY-13TeV-y-0.0-0.5-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-0.0-0.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 7.8419e+03 7.2678e+03 8.3193e+03 1.6019e+01
1.3300e+02 1.5300e+02 3.7616e+03 3.4710e+03 4.0053e+03 8.4658e+00
1.5300e+02 1.7400e+02 1.8897e+03 1.7401e+03 2.0138e+03 4.0269e+00
1.7400e+02 1.9600e+02 9.9614e+02 9.1490e+02 1.0635e+03 2.1667e+00
1.9600e+02 2.2000e+02 5.3982e+02 4.9435e+02 5.7752e+02 1.1475e+00
2.2000e+02 2.4500e+02 2.9724e+02 2.7176e+02 3.1835e+02 6.2282e-01
2.4500e+02 2.7200e+02 1.6920e+02 1.5434e+02 1.8162e+02 3.4331e-01
2.7200e+02 3.0000e+02 9.6873e+01 8.8320e+01 1.0389e+02 2.0475e-01
3.0000e+02 3.3000e+02 5.6924e+01 5.1771e+01 6.1183e+01 1.2092e-01
3.3000e+02 3.6200e+02 3.3772e+01 3.0672e+01 3.6339e+01 6.9621e-02
3.6200e+02 3.9500e+02 2.0359e+01 1.8465e+01 2.1946e+01 4.2895e-02
3.9500e+02 4.3000e+02 1.2403e+01 1.1231e+01 1.3383e+01 2.6625e-02
4.3000e+02 4.6800e+02 7.5778e+00 6.8579e+00 8.1773e+00 1.5470e-02
4.6800e+02 5.0700e+02 4.6945e+00 4.2426e+00 5.0728e+00 9.7022e-03
5.0700e+02 5.4800e+02 2.9395e+00 2.6527e+00 3.1805e+00 6.2308e-03
5.4800e+02 5.9200e+02 1.8422e+00 1.6616e+00 1.9938e+00 3.9820e-03
5.9200e+02 6.3800e+02 1.1624e+00 1.0467e+00 1.2600e+00 2.6138e-03
6.3800e+02 6.8600e+02 7.3865e-01 6.6444e-01 8.0175e-01 1.5224e-03
6.8600e+02 7.3700e+02 4.6969e-01 4.2210e-01 5.1006e-01 9.3762e-04
7.3700e+02 7.9000e+02 2.9922e-01 2.6864e-01 3.2516e-01 6.0466e-04
7.9000e+02 8.4600e+02 1.9296e-01 1.7301e-01 2.1004e-01 3.7154e-04
8.4600e+02 9.0500e+02 1.2357e-01 1.1063e-01 1.3468e-01 2.3956e-04
9.0500e+02 9.6700e+02 7.9309e-02 7.0960e-02 8.6490e-02 1.5510e-04
9.6700e+02 1.0320e+03 5.1056e-02 4.5595e-02 5.5804e-02 9.5575e-05
1.0320e+03 1.1010e+03 3.2621e-02 2.9116e-02 3.5670e-02 5.9440e-05
1.1010e+03 1.1720e+03 2.0993e-02 1.8690e-02 2.3020e-02 4.1814e-05
1.1720e+03 1.2480e+03 1.3324e-02 1.1866e-02 1.4594e-02 2.8310e-05
1.2480e+03 1.3270e+03 8.4864e-03 7.5427e-03 9.3160e-03 1.4838e-05
1.3270e+03 1.4100e+03 5.3930e-03 4.7823e-03 5.9364e-03 9.5141e-06
1.4100e+03 1.4970e+03 3.3965e-03 3.0099e-03 3.7395e-03 6.0123e-06
1.4970e+03 1.5880e+03 2.1339e-03 1.8860e-03 2.3568e-03 3.6420e-06
1.5880e+03 1.6840e+03 1.3247e-03 1.1697e-03 1.4638e-03 2.3017e-06
1.6840e+03 1.7840e+03 8.1753e-04 7.2062e-04 9.0519e-04 1.4439e-06
1.7840e+03 1.8900e+03 4.9838e-04 4.3838e-04 5.5295e-04 8.7970e-07
1.8900e+03 2.0000e+03 2.9962e-04 2.6287e-04 3.3337e-04 5.3233e-07


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-0.0-0.5-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-0.0-0.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 8.0455e+03 7.9067e+03 8.0455e+03 2.2007e+02
1.3300e+02 1.5300e+02 4.1577e+03 3.9924e+03 4.2939e+03 8.7929e+01
1.5300e+02 1.7400e+02 1.9904e+03 1.9390e+03 2.0088e+03 3.8406e+01
1.7400e+02 1.9600e+02 1.0639e+03 1.0364e+03 1.0716e+03 1.6914e+01
1.9600e+02 2.2000e+02 5.8421e+02 5.6421e+02 5.9628e+02 8.1885e+00
2.2000e+02 2.4500e+02 3.0535e+02 2.9778e+02 3.0669e+02 4.0794e+00
2.4500e+02 2.7200e+02 1.8122e+02 1.7526e+02 1.8402e+02 2.0694e+00
2.7200e+02 3.0000e+02 1.0108e+02 9.8209e+01 1.0182e+02 1.2246e+00
3.0000e+02 3.3000e+02 6.0220e+01 5.8462e+01 6.0705e+01 6.5004e-01
3.3000e+02 3.6200e+02 3.5984e+01 3.4798e+01 3.6455e+01 3.7130e-01
3.6200e+02 3.9500e+02 2.1426e+01 2.0748e+01 2.1638e+01 2.0646e-01
3.9500e+02 4.3000e+02 1.3326e+01 1.2842e+01 1.3560e+01 1.2580e-01
4.3000e+02 4.6800e+02 8.0399e+00 7.7884e+00 8.1197e+00 7.4592e-02
4.6800e+02 5.0700e+02 5.0201e+00 4.8415e+00 5.0930e+00 4.5374e-02
5.0700e+02 5.4800e+02 3.1294e+00 3.0237e+00 3.1641e+00 2.7475e-02
5.4800e+02 5.9200e+02 1.9751e+00 1.9026e+00 2.0073e+00 1.7428e-02
5.9200e+02 6.3800e+02 1.2540e+00 1.2061e+00 1.2760e+00 1.0146e-02
6.3800e+02 6.8600e+02 7.9009e-01 7.6161e-01 8.0063e-01 6.5117e-03
6.8600e+02 7.3700e+02 5.0063e-01 4.8166e-01 5.0900e-01 4.0628e-03
7.3700e+02 7.9000e+02 3.2691e-01 3.1345e-01 3.3381e-01 2.4808e-03
7.9000e+02 8.4600e+02 2.0773e-01 1.9958e-01 2.1122e-01 1.5583e-03
8.4600e+02 9.0500e+02 1.3258e-01 1.2723e-01 1.3492e-01 1.0443e-03
9.0500e+02 9.6700e+02 8.6602e-02 8.2953e-02 8.8426e-02 6.1607e-04
9.6700e+02 1.0320e+03 5.6142e-02 5.3650e-02 5.7512e-02 4.0251e-04
1.0320e+03 1.1010e+03 3.5017e-02 3.3625e-02 3.5550e-02 2.4029e-04
1.1010e+03 1.1720e+03 2.2824e-02 2.1807e-02 2.3357e-02 1.6275e-04
1.1720e+03 1.2480e+03 1.4579e-02 1.3941e-02 1.4889e-02 9.9193e-05
1.2480e+03 1.3270e+03 9.2276e-03 8.8137e-03 9.4308e-03 6.4757e-05
1.3270e+03 1.4100e+03 5.9478e-03 5.6587e-03 6.1084e-03 4.1511e-05
1.4100e+03 1.4970e+03 3.7126e-03 3.5395e-03 3.7988e-03 2.3263e-05
1.4970e+03 1.5880e+03 2.3545e-03 2.2391e-03 2.4174e-03 1.4794e-05
1.5880e+03 1.6840e+03 1.4732e-03 1.3998e-03 1.5137e-03 9.5272e-06
1.6840e+03 1.7840e+03 9.0111e-04 8.5638e-04 9.2415e-04 5.6835e-06
1.7840e+03 1.8900e+03 5.5050e-04 5.2193e-04 5.6604e-04 3.4896e-06
1.8900e+03 2.0000e+03 3.3549e-04 3.1718e-04 3.4624e-04 2.0091e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-0.5-1.0-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-0.5-1.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 7.4226e+03 6.8714e+03 7.8822e+03 1.5965e+01
1.3300e+02 1.5300e+02 3.5233e+03 3.2512e+03 3.7502e+03 7.8236e+00
1.5300e+02 1.7400e+02 1.7751e+03 1.6319e+03 1.8946e+03 3.9991e+00
1.7400e+02 1.9600e+02 9.2860e+02 8.5200e+02 9.9205e+02 2.1008e+00
1.9600e+02 2.2000e+02 5.0123e+02 4.5894e+02 5.3632e+02 1.0980e+00
2.2000e+02 2.4500e+02 2.7537e+02 2.5164e+02 2.9502e+02 6.3343e-01
2.4500e+02 2.7200e+02 1.5489e+02 1.4115e+02 1.6635e+02 3.4653e-01
2.7200e+02 3.0000e+02 8.8878e+01 8.0958e+01 9.5419e+01 2.0336e-01
3.0000e+02 3.3000e+02 5.2064e+01 4.7311e+01 5.6015e+01 1.2015e-01
3.3000e+02 3.6200e+02 3.0707e+01 2.7883e+01 3.3049e+01 7.1169e-02
3.6200e+02 3.9500e+02 1.8370e+01 1.6660e+01 1.9791e+01 4.2547e-02
3.9500e+02 4.3000e+02 1.1255e+01 1.0174e+01 1.2172e+01 2.6183e-02
4.3000e+02 4.6800e+02 6.8210e+00 6.1580e+00 7.3817e+00 1.5776e-02
4.6800e+02 5.0700e+02 4.1843e+00 3.7807e+00 4.5217e+00 1.0243e-02
5.0700e+02 5.4800e+02 2.6052e+00 2.3498e+00 2.8196e+00 6.1057e-03
5.4800e+02 5.9200e+02 1.6295e+00 1.4680e+00 1.7654e+00 3.7805e-03
5.9200e+02 6.3800e+02 1.0107e+00 9.1071e-01 1.0939e+00 2.4129e-03
6.3800e+02 6.8600e+02 6.4430e-01 5.7853e-01 7.0033e-01 1.5372e-03
6.8600e+02 7.3700e+02 4.0656e-01 3.6492e-01 4.4205e-01 9.7960e-04
7.3700e+02 7.9000e+02 2.5678e-01 2.3032e-01 2.7925e-01 5.9407e-04
7.9000e+02 8.4600e+02 1.6377e-01 1.4666e-01 1.7845e-01 3.7462e-04
8.4600e+02 9.0500e+02 1.0381e-01 9.2917e-02 1.1309e-01 2.4645e-04
9.0500e+02 9.6700e+02 6.5895e-02 5.8890e-02 7.1910e-02 1.6690e-04
9.6700e+02 1.0320e+03 4.1675e-02 3.7177e-02 4.5563e-02 9.6688e-05
1.0320e+03 1.1010e+03 2.6261e-02 2.3417e-02 2.8711e-02 6.0583e-05
1.1010e+03 1.1720e+03 1.6586e-02 1.4746e-02 1.8197e-02 3.7983e-05
1.1720e+03 1.2480e+03 1.0368e-02 9.2031e-03 1.1386e-02 2.4211e-05
1.2480e+03 1.3270e+03 6.4267e-03 5.7039e-03 7.0548e-03 1.5069e-05
1.3270e+03 1.4100e+03 4.0042e-03 3.5450e-03 4.4096e-03 9.3628e-06
1.4100e+03 1.4970e+03 2.4361e-03 2.1534e-03 2.6856e-03 5.8032e-06
1.4970e+03 1.5880e+03 1.4773e-03 1.3051e-03 1.6287e-03 3.5165e-06
1.5880e+03 1.6840e+03 8.9082e-04 7.8469e-04 9.8604e-04 2.1004e-06
1.6840e+03 1.7840e+03 5.2644e-04 4.6350e-04 5.8247e-04 1.2766e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-0.5-1.0-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-0.5-1.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 7.8017e+03 7.5966e+03 7.9154e+03 2.1455e+02
1.3300e+02 1.5300e+02 3.5191e+03 3.4716e+03 3.5191e+03 1.0023e+02
1.5300e+02 1.7400e+02 1.8779e+03 1.8209e+03 1.9046e+03 3.9597e+01
1.7400e+02 1.9600e+02 9.5949e+02 9.3725e+02 9.6273e+02 1.7546e+01
1.9600e+02 2.2000e+02 5.2738e+02 5.1287e+02 5.3187e+02 8.0279e+00
2.2000e+02 2.4500e+02 2.9404e+02 2.8469e+02 2.9837e+02 4.0191e+00
2.4500e+02 2.7200e+02 1.6000e+02 1.5599e+02 1.6039e+02 2.0174e+00
2.7200e+02 3.0000e+02 9.6916e+01 9.3514e+01 9.8713e+01 1.1191e+00
3.0000e+02 3.3000e+02 5.3561e+01 5.2221e+01 5.3596e+01 6.6691e-01
3.3000e+02 3.6200e+02 3.3162e+01 3.1967e+01 3.3780e+01 3.6468e-01
3.6200e+02 3.9500e+02 1.9661e+01 1.8996e+01 1.9934e+01 1.9949e-01
3.9500e+02 4.3000e+02 1.1754e+01 1.1373e+01 1.1882e+01 1.2251e-01
4.3000e+02 4.6800e+02 7.3368e+00 7.0576e+00 7.4788e+00 6.8994e-02
4.6800e+02 5.0700e+02 4.4883e+00 4.3331e+00 4.5489e+00 4.3484e-02
5.0700e+02 5.4800e+02 2.7896e+00 2.6909e+00 2.8283e+00 2.6236e-02
5.4800e+02 5.9200e+02 1.7372e+00 1.6756e+00 1.7593e+00 1.6351e-02
5.9200e+02 6.3800e+02 1.0781e+00 1.0397e+00 1.0926e+00 1.0205e-02
6.3800e+02 6.8600e+02 7.0758e-01 6.7733e-01 7.2435e-01 6.6562e-03
6.8600e+02 7.3700e+02 4.2855e-01 4.1391e-01 4.3257e-01 4.1074e-03
7.3700e+02 7.9000e+02 2.7765e-01 2.6689e-01 2.8238e-01 2.6063e-03
7.9000e+02 8.4600e+02 1.7693e-01 1.6975e-01 1.8026e-01 1.6675e-03
8.4600e+02 9.0500e+02 1.1162e-01 1.0721e-01 1.1343e-01 1.0375e-03
9.0500e+02 9.6700e+02 7.0842e-02 6.8060e-02 7.1881e-02 6.2008e-04
9.6700e+02 1.0320e+03 4.5228e-02 4.3329e-02 4.6110e-02 3.8620e-04
1.0320e+03 1.1010e+03 2.8290e-02 2.7131e-02 2.8751e-02 2.6664e-04
1.1010e+03 1.1720e+03 1.8151e-02 1.7343e-02 1.8556e-02 1.9473e-04
1.1720e+03 1.2480e+03 1.1121e-02 1.0648e-02 1.1312e-02 9.9107e-05
1.2480e+03 1.3270e+03 7.0562e-03 6.7159e-03 7.2391e-03 6.5896e-05
1.3270e+03 1.4100e+03 4.3582e-03 4.1623e-03 4.4475e-03 3.8024e-05
1.4100e+03 1.4970e+03 2.6933e-03 2.5591e-03 2.7666e-03 2.3643e-05
1.4970e+03 1.5880e+03 1.6080e-03 1.5340e-03 1.6406e-03 1.3782e-05
1.5880e+03 1.6840e+03 9.9655e-04 9.4458e-04 1.0271e-03 8.5523e-06
1.6840e+03 1.7840e+03 5.7496e-04 5.4662e-04 5.8875e-04 5.2144e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-1.0-1.5-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-1.0-1.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 6.5525e+03 6.0573e+03 6.9663e+03 1.5616e+01
1.3300e+02 1.5300e+02 3.0917e+03 2.8480e+03 3.2947e+03 7.4216e+00
1.5300e+02 1.7400e+02 1.5392e+03 1.4137e+03 1.6438e+03 4.2057e+00
1.7400e+02 1.9600e+02 8.0371e+02 7.3635e+02 8.5982e+02 2.1293e+00
1.9600e+02 2.2000e+02 4.2885e+02 3.9204e+02 4.5947e+02 1.0824e+00
2.2000e+02 2.4500e+02 2.3418e+02 2.1374e+02 2.5110e+02 6.1781e-01
2.4500e+02 2.7200e+02 1.3089e+02 1.1923e+02 1.4059e+02 3.3762e-01
2.7200e+02 3.0000e+02 7.4301e+01 6.7561e+01 7.9905e+01 1.9480e-01
3.0000e+02 3.3000e+02 4.3078e+01 3.9103e+01 4.6396e+01 1.1478e-01
3.3000e+02 3.6200e+02 2.5072e+01 2.2746e+01 2.6989e+01 6.9007e-02
3.6200e+02 3.9500e+02 1.4964e+01 1.3530e+01 1.6176e+01 3.9712e-02
3.9500e+02 4.3000e+02 8.9839e+00 8.1192e+00 9.7099e+00 2.4394e-02
4.3000e+02 4.6800e+02 5.3988e+00 4.8747e+00 5.8359e+00 1.4496e-02
4.6800e+02 5.0700e+02 3.2867e+00 2.9625e+00 3.5599e+00 9.1785e-03
5.0700e+02 5.4800e+02 2.0146e+00 1.8124e+00 2.1846e+00 5.8330e-03
5.4800e+02 5.9200e+02 1.2355e+00 1.1103e+00 1.3409e+00 3.5822e-03
5.9200e+02 6.3800e+02 7.5655e-01 6.7915e-01 8.2178e-01 2.1745e-03
6.3800e+02 6.8600e+02 4.6774e-01 4.1923e-01 5.0859e-01 1.3631e-03
6.8600e+02 7.3700e+02 2.8918e-01 2.5897e-01 3.1459e-01 8.5494e-04
7.3700e+02 7.9000e+02 1.7790e-01 1.5917e-01 1.9376e-01 5.4281e-04
7.9000e+02 8.4600e+02 1.0947e-01 9.7830e-02 1.1929e-01 3.4606e-04
8.4600e+02 9.0500e+02 6.7272e-02 5.9944e-02 7.3522e-02 2.0596e-04
9.0500e+02 9.6700e+02 4.0836e-02 3.6379e-02 4.4605e-02 1.2921e-04
9.6700e+02 1.0320e+03 2.4828e-02 2.2069e-02 2.7196e-02 7.9454e-05
1.0320e+03 1.1010e+03 1.4901e-02 1.3230e-02 1.6327e-02 4.7105e-05
1.1010e+03 1.1720e+03 8.8564e-03 7.8536e-03 9.7127e-03 2.8725e-05
1.1720e+03 1.2480e+03 5.1785e-03 4.5888e-03 5.6786e-03 1.7455e-05
1.2480e+03 1.3270e+03 3.0040e-03 2.6552e-03 3.3031e-03 1.0252e-05
1.3270e+03 1.4100e+03 1.6982e-03 1.5006e-03 1.8643e-03 5.9998e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-1.0-1.5-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-1.0-1.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 6.8106e+03 6.6834e+03 6.8106e+03 2.3270e+02
1.3300e+02 1.5300e+02 3.2893e+03 3.1862e+03 3.3541e+03 8.5607e+01
1.5300e+02 1.7400e+02 1.6249e+03 1.5774e+03 1.6466e+03 3.3406e+01
1.7400e+02 1.9600e+02 8.4943e+02 8.2234e+02 8.6258e+02 1.5843e+01
1.9600e+02 2.2000e+02 4.3456e+02 4.2659e+02 4.3456e+02 7.9245e+00
2.2000e+02 2.4500e+02 2.4512e+02 2.3764e+02 2.4800e+02 4.4665e+00
2.4500e+02 2.7200e+02 1.3770e+02 1.3360e+02 1.3893e+02 2.0155e+00
2.7200e+02 3.0000e+02 7.8832e+01 7.6350e+01 7.9709e+01 1.0457e+00
3.0000e+02 3.3000e+02 4.5625e+01 4.4238e+01 4.6074e+01 5.7205e-01
3.3000e+02 3.6200e+02 2.6819e+01 2.5920e+01 2.7175e+01 3.3302e-01
3.6200e+02 3.9500e+02 1.5981e+01 1.5441e+01 1.6177e+01 1.9319e-01
3.9500e+02 4.3000e+02 9.5013e+00 9.1835e+00 9.6192e+00 1.1223e-01
4.3000e+02 4.6800e+02 5.6916e+00 5.5114e+00 5.7436e+00 6.5868e-02
4.6800e+02 5.0700e+02 3.5264e+00 3.3965e+00 3.5812e+00 4.1095e-02
5.0700e+02 5.4800e+02 2.1620e+00 2.0804e+00 2.1985e+00 2.3999e-02
5.4800e+02 5.9200e+02 1.3131e+00 1.2631e+00 1.3356e+00 1.4853e-02
5.9200e+02 6.3800e+02 8.0451e-01 7.7351e-01 8.1648e-01 9.2526e-03
6.3800e+02 6.8600e+02 5.0949e-01 4.8888e-01 5.1899e-01 6.2248e-03
6.8600e+02 7.3700e+02 3.0883e-01 2.9684e-01 3.1350e-01 4.0973e-03
7.3700e+02 7.9000e+02 1.8978e-01 1.8264e-01 1.9223e-01 2.3939e-03
7.9000e+02 8.4600e+02 1.1862e-01 1.1395e-01 1.2050e-01 1.4272e-03
8.4600e+02 9.0500e+02 7.1671e-02 6.8803e-02 7.2717e-02 9.4789e-04
9.0500e+02 9.6700e+02 4.3786e-02 4.1959e-02 4.4523e-02 5.3159e-04
9.6700e+02 1.0320e+03 2.6826e-02 2.5679e-02 2.7364e-02 3.6064e-04
1.0320e+03 1.1010e+03 1.5949e-02 1.5253e-02 1.6249e-02 2.0103e-04
1.1010e+03 1.1720e+03 9.5821e-03 9.1534e-03 9.7706e-03 1.3919e-04
1.1720e+03 1.2480e+03 5.6514e-03 5.3807e-03 5.7924e-03 7.4741e-05
1.2480e+03 1.3270e+03 3.2430e-03 3.0995e-03 3.3004e-03 5.2488e-05
1.3270e+03 1.4100e+03 1.8345e-03 1.7564e-03 1.8593e-03 2.7363e-05


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-1.5-2.0-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-1.5-2.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 5.4121e+03 4.9927e+03 5.7588e+03 1.5478e+01
1.3300e+02 1.5300e+02 2.5160e+03 2.3141e+03 2.6842e+03 7.4290e+00
1.5300e+02 1.7400e+02 1.2373e+03 1.1338e+03 1.3238e+03 3.6205e+00
1.7400e+02 1.9600e+02 6.3498e+02 5.8102e+02 6.7966e+02 2.0678e+00
1.9600e+02 2.2000e+02 3.3493e+02 3.0571e+02 3.5909e+02 1.0443e+00
2.2000e+02 2.4500e+02 1.8125e+02 1.6506e+02 1.9478e+02 5.6414e-01
2.4500e+02 2.7200e+02 9.9187e+01 9.0216e+01 1.0663e+02 3.1806e-01
2.7200e+02 3.0000e+02 5.5271e+01 5.0229e+01 5.9398e+01 1.8412e-01
3.0000e+02 3.3000e+02 3.1686e+01 2.8684e+01 3.4202e+01 1.0681e-01
3.3000e+02 3.6200e+02 1.8043e+01 1.6327e+01 1.9457e+01 6.4183e-02
3.6200e+02 3.9500e+02 1.0543e+01 9.5084e+00 1.1416e+01 3.8009e-02
3.9500e+02 4.3000e+02 6.1327e+00 5.5210e+00 6.6451e+00 2.2961e-02
4.3000e+02 4.6800e+02 3.5864e+00 3.2228e+00 3.8902e+00 1.3584e-02
4.6800e+02 5.0700e+02 2.0935e+00 1.8832e+00 2.2668e+00 8.2430e-03
5.0700e+02 5.4800e+02 1.2380e+00 1.1094e+00 1.3454e+00 5.0333e-03
5.4800e+02 5.9200e+02 7.2115e-01 6.4661e-01 7.8266e-01 3.3604e-03
5.9200e+02 6.3800e+02 4.2495e-01 3.7941e-01 4.6325e-01 2.3648e-03
6.3800e+02 6.8600e+02 2.4530e-01 2.1915e-01 2.6697e-01 1.1334e-03
6.8600e+02 7.3700e+02 1.4143e-01 1.2595e-01 1.5432e-01 7.1553e-04
7.3700e+02 7.9000e+02 8.0472e-02 7.1632e-02 8.7722e-02 3.9310e-04
7.9000e+02 8.4600e+02 4.5241e-02 4.0334e-02 4.9179e-02 2.2526e-04
8.4600e+02 9.0500e+02 2.5254e-02 2.2417e-02 2.7569e-02 1.3056e-04
9.0500e+02 9.6700e+02 1.3848e-02 1.2295e-02 1.5100e-02 7.6982e-05
9.6700e+02 1.0320e+03 7.3970e-03 6.5506e-03 8.0857e-03 4.2883e-05
1.0320e+03 1.1010e+03 3.8123e-03 3.3782e-03 4.1525e-03 2.2239e-05
1.1010e+03 1.1720e+03 1.9608e-03 1.7343e-03 2.1376e-03 1.2258e-05
1.1720e+03 1.2480e+03 9.8210e-04 8.6466e-04 1.0768e-03 6.3273e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-1.5-2.0-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-1.5-2.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 5.3407e+03 5.2221e+03 5.3407e+03 1.9995e+02
1.3300e+02 1.5300e+02 2.4647e+03 2.4237e+03 2.4647e+03 8.5465e+01
1.5300e+02 1.7400e+02 1.2670e+03 1.2382e+03 1.2670e+03 3.4878e+01
1.7400e+02 1.9600e+02 6.7026e+02 6.5010e+02 6.7935e+02 1.4628e+01
1.9600e+02 2.2000e+02 3.5999e+02 3.4630e+02 3.6878e+02 6.9084e+00
2.2000e+02 2.4500e+02 1.8831e+02 1.8373e+02 1.8831e+02 3.7286e+00
2.4500e+02 2.7200e+02 1.0540e+02 1.0229e+02 1.0622e+02 1.8023e+00
2.7200e+02 3.0000e+02 5.8112e+01 5.6296e+01 5.8784e+01 9.8062e-01
3.0000e+02 3.3000e+02 3.3146e+01 3.2231e+01 3.3256e+01 5.6253e-01
3.3000e+02 3.6200e+02 1.8679e+01 1.8193e+01 1.8679e+01 2.9482e-01
3.6200e+02 3.9500e+02 1.1319e+01 1.0864e+01 1.1551e+01 1.7010e-01
3.9500e+02 4.3000e+02 6.5066e+00 6.2843e+00 6.5746e+00 1.0324e-01
4.3000e+02 4.6800e+02 3.8165e+00 3.6777e+00 3.8697e+00 6.1194e-02
4.6800e+02 5.0700e+02 2.2340e+00 2.1477e+00 2.2689e+00 3.7071e-02
5.0700e+02 5.4800e+02 1.3360e+00 1.2838e+00 1.3577e+00 2.2462e-02
5.4800e+02 5.9200e+02 7.6686e-01 7.3888e-01 7.7507e-01 1.3015e-02
5.9200e+02 6.3800e+02 4.5397e-01 4.3575e-01 4.6123e-01 7.7519e-03
6.3800e+02 6.8600e+02 2.5863e-01 2.4965e-01 2.6049e-01 4.5892e-03
6.8600e+02 7.3700e+02 1.5022e-01 1.4405e-01 1.5270e-01 2.8540e-03
7.3700e+02 7.9000e+02 8.5219e-02 8.1971e-02 8.6042e-02 1.6685e-03
7.9000e+02 8.4600e+02 4.9196e-02 4.6913e-02 5.0391e-02 9.2756e-04
8.4600e+02 9.0500e+02 2.6349e-02 2.5444e-02 2.6414e-02 5.1255e-04
9.0500e+02 9.6700e+02 1.4651e-02 1.4100e-02 1.4761e-02 2.9803e-04
9.6700e+02 1.0320e+03 7.8826e-03 7.5460e-03 8.0116e-03 1.6740e-04
1.0320e+03 1.1010e+03 4.1501e-03 3.9939e-03 4.1674e-03 9.6293e-05
1.1010e+03 1.1720e+03 2.0245e-03 1.9499e-03 2.0300e-03 5.0671e-05
1.1720e+03 1.2480e+03 1.0171e-03 9.7678e-04 1.0221e-03 2.7021e-05


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-2.0-2.5-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-2.0-2.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 4.1175e+03 3.7880e+03 4.3939e+03 1.5147e+01
1.3300e+02 1.5300e+02 1.8835e+03 1.7273e+03 2.0133e+03 6.9276e+00
1.5300e+02 1.7400e+02 9.0568e+02 8.2761e+02 9.7087e+02 3.4514e+00
1.7400e+02 1.9600e+02 4.5522e+02 4.1500e+02 4.8877e+02 1.9222e+00
1.9600e+02 2.2000e+02 2.3309e+02 2.1225e+02 2.5019e+02 1.0259e+00
2.2000e+02 2.4500e+02 1.2202e+02 1.1073e+02 1.3141e+02 5.5590e-01
2.4500e+02 2.7200e+02 6.4812e+01 5.8730e+01 6.9817e+01 2.9337e-01
2.7200e+02 3.0000e+02 3.4975e+01 3.1626e+01 3.7710e+01 1.7092e-01
3.0000e+02 3.3000e+02 1.8926e+01 1.7082e+01 2.0448e+01 9.5752e-02
3.3000e+02 3.6200e+02 1.0327e+01 9.2988e+00 1.1169e+01 5.4517e-02
3.6200e+02 3.9500e+02 5.6077e+00 5.0421e+00 6.0695e+00 3.2004e-02
3.9500e+02 4.3000e+02 3.0377e+00 2.7317e+00 3.2809e+00 1.8450e-02
4.3000e+02 4.6800e+02 1.6207e+00 1.4556e+00 1.7512e+00 1.0272e-02
4.6800e+02 5.0700e+02 8.7193e-01 7.7965e-01 9.4574e-01 5.9243e-03
5.0700e+02 5.4800e+02 4.5904e-01 4.1013e-01 4.9760e-01 3.1990e-03
5.4800e+02 5.9200e+02 2.3829e-01 2.1268e-01 2.5815e-01 1.8678e-03
5.9200e+02 6.3800e+02 1.2100e-01 1.0791e-01 1.3099e-01 1.1447e-03
6.3800e+02 6.8600e+02 6.0440e-02 5.3683e-02 6.5680e-02 5.1773e-04
6.8600e+02 7.3700e+02 2.8777e-02 2.5595e-02 3.1121e-02 2.5376e-04
7.3700e+02 7.9000e+02 1.3464e-02 1.1953e-02 1.4562e-02 1.3635e-04
7.9000e+02 8.4600e+02 6.1030e-03 5.4204e-03 6.5944e-03 6.4970e-05
8.4600e+02 9.0500e+02 2.6807e-03 2.3643e-03 2.9179e-03 3.1702e-05
9.0500e+02 9.6700e+02 1.0710e-03 9.5037e-04 1.1503e-03 1.4717e-05
9.6700e+02 1.0320e+03 4.1719e-04 3.6961e-04 4.4748e-04 6.2171e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-2.0-2.5-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-2.0-2.5
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 4.0531e+03 3.9692e+03 4.0531e+03 2.3333e+02
1.3300e+02 1.5300e+02 1.8756e+03 1.8409e+03 1.8756e+03 7.4107e+01
1.5300e+02 1.7400e+02 8.9783e+02 8.7896e+02 8.9783e+02 3.3618e+01
1.7400e+02 1.9600e+02 4.5613e+02 4.4796e+02 4.5613e+02 1.3143e+01
1.9600e+02 2.2000e+02 2.4849e+02 2.4183e+02 2.4897e+02 6.6278e+00
2.2000e+02 2.4500e+02 1.2248e+02 1.2030e+02 1.2248e+02 4.3901e+00
2.4500e+02 2.7200e+02 6.6060e+01 6.4496e+01 6.6060e+01 1.7632e+00
2.7200e+02 3.0000e+02 3.6633e+01 3.5576e+01 3.6685e+01 1.0289e+00
3.0000e+02 3.3000e+02 1.9408e+01 1.8941e+01 1.9408e+01 5.2913e-01
3.3000e+02 3.6200e+02 1.0529e+01 1.0245e+01 1.0529e+01 2.9547e-01
3.6200e+02 3.9500e+02 6.2038e+00 5.9295e+00 6.3484e+00 1.4601e-01
3.9500e+02 4.3000e+02 3.1197e+00 3.0338e+00 3.1197e+00 8.3532e-02
4.3000e+02 4.6800e+02 1.7697e+00 1.7026e+00 1.7995e+00 4.7370e-02
4.6800e+02 5.0700e+02 9.1515e-01 8.8170e-01 9.2339e-01 2.6112e-02
5.0700e+02 5.4800e+02 4.7160e-01 4.5965e-01 4.7160e-01 1.4837e-02
5.4800e+02 5.9200e+02 2.5588e-01 2.4503e-01 2.6007e-01 7.5207e-03
5.9200e+02 6.3800e+02 1.2852e-01 1.2360e-01 1.2959e-01 4.3407e-03
6.3800e+02 6.8600e+02 6.0954e-02 5.9322e-02 6.0954e-02 2.1604e-03
6.8600e+02 7.3700e+02 2.9505e-02 2.8660e-02 2.9505e-02 1.0978e-03
7.3700e+02 7.9000e+02 1.3498e-02 1.3176e-02 1.3498e-02 5.6467e-04
7.9000e+02 8.4600e+02 6.0624e-03 5.9230e-03 6.0624e-03 2.7885e-04
8.4600e+02 9.0500e+02 2.6413e-03 2.5489e-03 2.6447e-03 1.3675e-04
9.0500e+02 9.6700e+02 1.1830e-03 1.1311e-03 1.2021e-03 5.8199e-05
9.6700e+02 1.0320e+03 4.2294e-04 4.1112e-04 4.2294e-04 2.5112e-05


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-2.5-3.0-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-2.5-3.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 2.8173e+03 2.5846e+03 3.0109e+03 1.8008e+01
1.3300e+02 1.5300e+02 1.2383e+03 1.1327e+03 1.3251e+03 6.6915e+00
1.5300e+02 1.7400e+02 5.7069e+02 5.2022e+02 6.1172e+02 3.3365e+00
1.7400e+02 1.9600e+02 2.7329e+02 2.4821e+02 2.9398e+02 1.7769e+00
1.9600e+02 2.2000e+02 1.3213e+02 1.1952e+02 1.4251e+02 9.0077e-01
2.2000e+02 2.4500e+02 6.3856e+01 5.7698e+01 6.8859e+01 5.0247e-01
2.4500e+02 2.7200e+02 3.1135e+01 2.7998e+01 3.3709e+01 2.3251e-01
2.7200e+02 3.0000e+02 1.4733e+01 1.3281e+01 1.5852e+01 1.2381e-01
3.0000e+02 3.3000e+02 7.1264e+00 6.4114e+00 7.6730e+00 6.5796e-02
3.3000e+02 3.6200e+02 3.3522e+00 3.0131e+00 3.6031e+00 3.3120e-02
3.6200e+02 3.9500e+02 1.5504e+00 1.3887e+00 1.6703e+00 1.6409e-02
3.9500e+02 4.3000e+02 7.0401e-01 6.2923e-01 7.5805e-01 8.3135e-03
4.3000e+02 4.6800e+02 3.1506e-01 2.7932e-01 3.4308e-01 3.9778e-03
4.6800e+02 5.0700e+02 1.2628e-01 1.1286e-01 1.3520e-01 1.9014e-03
5.0700e+02 5.4800e+02 4.9990e-02 4.4608e-02 5.3383e-02 7.9399e-04
5.4800e+02 5.9200e+02 1.9058e-02 1.6981e-02 2.0356e-02 3.4599e-04
5.9200e+02 6.3800e+02 6.7034e-03 5.9625e-03 7.1481e-03 1.3842e-04
6.3800e+02 6.8600e+02 2.0843e-03 1.8682e-03 2.1803e-03 5.2420e-05
6.8600e+02 7.3700e+02 5.8106e-04 5.2310e-04 5.9843e-04 2.5018e-05
7.3700e+02 7.9000e+02 1.5575e-04 1.3760e-04 1.6504e-04 5.9475e-06


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-2.5-3.0-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-2.5-3.0
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 2.6597e+03 2.5939e+03 2.6597e+03 2.1860e+02
1.3300e+02 1.5300e+02 1.3245e+03 1.2790e+03 1.3477e+03 8.8547e+01
1.5300e+02 1.7400e+02 6.1675e+02 5.9054e+02 6.3862e+02 3.8126e+01
1.7400e+02 1.9600e+02 2.9858e+02 2.8405e+02 3.1018e+02 1.5470e+01
1.9600e+02 2.2000e+02 1.3822e+02 1.3462e+02 1.3822e+02 7.5310e+00
2.2000e+02 2.4500e+02 6.3595e+01 6.1962e+01 6.3595e+01 3.5920e+00
2.4500e+02 2.7200e+02 3.4768e+01 3.3142e+01 3.5749e+01 1.8631e+00
2.7200e+02 3.0000e+02 1.4549e+01 1.4153e+01 1.4549e+01 8.6172e-01
3.0000e+02 3.3000e+02 6.6829e+00 6.4971e+00 6.6829e+00 4.1884e-01
3.3000e+02 3.6200e+02 3.6667e+00 3.5400e+00 3.6921e+00 2.0336e-01
3.6200e+02 3.9500e+02 1.4648e+00 1.4322e+00 1.4648e+00 1.0107e-01
3.9500e+02 4.3000e+02 6.7913e-01 6.6505e-01 6.7913e-01 4.8337e-02
4.3000e+02 4.6800e+02 2.9685e-01 2.9048e-01 2.9685e-01 1.9195e-02
4.6800e+02 5.0700e+02 1.2742e-01 1.2385e-01 1.2742e-01 9.4130e-03
5.0700e+02 5.4800e+02 5.8507e-02 5.5880e-02 6.0019e-02 4.0376e-03
5.4800e+02 5.9200e+02 1.9205e-02 1.8673e-02 1.9205e-02 1.7047e-03
5.9200e+02 6.3800e+02 7.1495e-03 6.9494e-03 7.1495e-03 6.9462e-04
6.3800e+02 6.8600e+02 2.5303e-03 2.3611e-03 2.6964e-03 2.5142e-04
6.8600e+02 7.3700e+02 6.3193e-04 6.1250e-04 6.3193e-04 9.0360e-05
7.3700e+02 7.9000e+02 1.3654e-04 1.2337e-04 1.3955e-04 2.5913e-05


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-3.2-4.7-nlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-3.2-4.7
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 4.8081e+02 4.3690e+02 5.1495e+02 5.5857e+00
1.3300e+02 1.5300e+02 1.6457e+02 1.4921e+02 1.7632e+02 1.8471e+00
1.5300e+02 1.7400e+02 5.6755e+01 5.1516e+01 6.0401e+01 9.2264e-01
1.7400e+02 1.9600e+02 2.1088e+01 1.9023e+01 2.2576e+01 3.9262e-01
1.9600e+02 2.2000e+02 7.4640e+00 6.7024e+00 8.0130e+00 1.1671e-01


==> ancillary/single-jet-inclusive-pTxY-13TeV-y-3.2-4.7-nnlo.dat <==
# Double differential cross section for single inclusive jet
# production in p p collisions at 13 TeV at NNLO.
#
# PDF   : PDF4LHC15_nnlo_100
# Scale : mu = 2 p_T(jet) (each jet with its own pT)
#
# Result from
#
# "Single-jet inclusive rates with exact color at O(a_s^4)"
#
# by M. Czakon, A. van Hameren, A. Mitov and R. Poncelet
#
# Rapidity-Slice: y-3.2-4.7
#
# pTlow[GeV] pThigh[GeV] dsigma/dpTdy(central)[pb/GeV] dsigma/dpTdy(low)[pb/GeV] dsigma/dpTdy(high)[pb/GeV] MC-err(central)[pb/GeV]

1.1400e+02 1.3300e+02 4.4580e+02 4.2411e+02 4.5850e+02 1.2048e+02
1.3300e+02 1.5300e+02 1.1539e+02 1.0938e+02 1.2151e+02 4.5613e+01
1.5300e+02 1.7400e+02 4.6274e+01 4.3557e+01 4.8116e+01 1.6343e+01
1.7400e+02 1.9600e+02 3.0388e+01 2.8245e+01 3.1810e+01 5.9220e+00
1.9600e+02 2.2000e+02 5.3566e+00 4.9859e+00 5.3942e+00 1.8250e+00

